Decoupling Runge-Kutta schemes for elliptic-parabolic problems

We study the construction and convergence of semi-explicit and iterative decoupling schemes for an elliptic-parabolic problem using higher-order Runge-Kutta methods. For the semi-explicit schemes, which are constructed using a nearby delay system with $k$ time delays, we establish the convergence of $k$th-order Runge-Kutta methods under a weak coupling condition. We develop the convergence analysis by adapting the Fourier stability and perturbation techniques of [Lubich, Ostermann, Math. Comp., 64(210):601--627, 1995]. The key tool is the generating function framework, in which the Runge-Kutta discretization is encoded through an operator-valued function. Stability estimates are then obtained via Parseval's identity on the unit circle. We further present convergence results for iterative (fixed-stress and undrained-split) higher-order Runge-Kutta schemes. Here, a spectral decomposition of the Schur complement operator is central. Finally, we provide numerical examples to verify the proven convergence results.

==> data/conv_EPf_p_L2.dat <==
tau	EPiRadauIIA1	EPiRadauIIA2	EPiRadauIIA3	EPfRadauIIA1	EPfRadauIIA2	EPfRadauIIA3	ORDER1	ORDER3	ORDER5
0.0625	0.009541455540522437	4.44422426358956e-06	5.392327247006914e-09	0.009541246848225549	4.443628138548609e-06	5.391945232436282e-09	0.0003122055704020916	1.929960444636237e-07	1.6211723619158093e-09
0.03125	0.004885104013943794	5.690422884217055e-07	2.961133582523466e-10	0.004885104176652435	5.686404461323042e-07	2.962906648594938e-10	0.0001561027852010458	2.4124505557952964e-08	5.066163630986904e-11
0.015625	0.0024711074953446205	7.216699142336036e-08	1.614948012453232e-11	0.002471107591188245	7.21670541942082e-08	1.6161385012223807e-11	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12
0.0078125	0.0012430026571951984	9.100630526895888e-09	8.689738911880145e-13	0.0012430027095208438	9.100620124646693e-09	2.370259871678507e-12	3.902569630026145e-05	3.7694539934301506e-10	4.9474254208856485e-14


==> data/conv_EPf_u_H1.dat <==
tau	EPiRadauIIA1	EPiRadauIIA2	EPiRadauIIA3	EPfRadauIIA1	EPfRadauIIA2	EPfRadauIIA3	ORDER1	ORDER3	ORDER5
0.0625	0.0003015905592459597	1.8072751304900592e-07	2.8238481329661675e-10	0.000301579295835166	1.8069667286001036e-07	3.020774929856221e-10	0.0003122055704020916	1.929960444636237e-07	1.6211723619158093e-09
0.03125	0.00015428545213032763	2.3517994454954287e-08	1.4754790593033482e-11	0.0001542854670513743	2.349506642296197e-08	4.85795804848408e-11	0.0001561027852010458	2.4124505557952964e-08	5.066163630986904e-11
0.015625	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12	7.805140196487685e-05	2.9954321923858953e-09	4.232994663375974e-11	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12
0.0078125	3.925759139317732e-05	3.834170533830712e-10	1.092413615607632e-12	3.925759681950905e-05	3.637143755933155e-10	4.2687591106558733e-11	3.902569630026145e-05	3.7694539934301506e-10	4.9474254208856485e-14


==> data/conv_EPs_p_L2.dat <==
tau	EPiRadauIIA1	EPiRadauIIA2	EPiRadauIIA3	EPsRadauIIA1	EPsRadauIIA2	EPsRadauIIA3	ORDER1	ORDER3	ORDER5
0.0625	0.009541455540522437	4.44422426358956e-06	5.392327247006914e-09	0.008527483459271026	3.2628909049772212e-06	1.0196055850211005e-08	0.0003122055704020916	1.929960444636237e-07	1.6211723619158093e-09
0.03125	0.004885104013943794	5.690422884217055e-07	2.961133582523466e-10	0.004617766242166305	4.931837346221813e-07	4.902797304794613e-10	0.0001561027852010458	2.4124505557952964e-08	5.066163630986904e-11
0.015625	0.0024711074953446205	7.216699142336036e-08	1.614948012453232e-11	0.0024025359633540445	6.798181238544482e-08	2.1597704432359026e-11	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12
0.0078125	0.0012430026571951984	9.100630526895888e-09	8.689738911880145e-13	0.0012255723684520704	8.93897398026366e-09	2.2741862276164315e-12	3.902569630026145e-05	3.7694539934301506e-10	4.9474254208856485e-14


==> data/conv_EPs_u_H1.dat <==
tau	EPiRadauIIA1	EPiRadauIIA2	EPiRadauIIA3	EPsRadauIIA1	EPsRadauIIA2	EPsRadauIIA3	ORDER1	ORDER3	ORDER5
0.0625	0.0003015905592459597	1.8072751304900592e-07	2.8238481329661675e-10	0.001436325384315229	1.616717725841653e-05	1.81975983418381e-07	0.0003122055704020916	1.929960444636237e-07	1.6211723619158093e-09
0.03125	0.00015428545213032763	2.3517994454954287e-08	1.4754790593033482e-11	0.0007808781138165926	2.3222942771595595e-06	6.905662297499362e-09	0.0001561027852010458	2.4124505557952964e-08	5.066163630986904e-11
0.015625	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12	0.00040717034959051284	3.112730258320353e-07	2.398366662269862e-10	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12
0.0078125	3.925759139317732e-05	3.834170533830712e-10	1.092413615607632e-12	0.0002079066091968267	4.0293816957777473e-08	4.04534848884627e-11	3.902569630026145e-05	3.7694539934301506e-10	4.9474254208856485e-14


==> data/conv_EPu_p_L2.dat <==
tau	EPiRadauIIA1	EPiRadauIIA2	EPiRadauIIA3	EPuRadauIIA1	EPuRadauIIA2	EPuRadauIIA3	ORDER1	ORDER3	ORDER5
0.0625	0.009541455540522437	4.44422426358956e-06	5.392327247006914e-09	0.009541463262995096	4.444207152244514e-06	5.392134098910148e-09	0.0003122055704020916	1.929960444636237e-07	1.6211723619158093e-09
0.03125	0.004885104013943794	5.690422884217055e-07	2.961133582523466e-10	0.004885103979710489	5.69066123642048e-07	2.9587914607877507e-10	0.0001561027852010458	2.4124505557952964e-08	5.066163630986904e-11
0.015625	0.0024711074953446205	7.216699142336036e-08	1.614948012453232e-11	0.0024711074706093893	7.21668733721336e-08	1.6254403735041618e-11	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12
0.0078125	0.0012430026571951984	9.100630526895888e-09	8.689738911880145e-13	0.0012430026410002646	9.100503364581763e-09	3.6002449319052517e-12	3.902569630026145e-05	3.7694539934301506e-10	4.9474254208856485e-14


==> data/conv_EPu_u_H1.dat <==
tau	EPiRadauIIA1	EPiRadauIIA2	EPiRadauIIA3	EPuRadauIIA1	EPuRadauIIA2	EPuRadauIIA3	ORDER1	ORDER3	ORDER5
0.0625	0.0003015905592459597	1.8072751304900592e-07	2.8238481329661675e-10	0.0003013006463048543	1.8099100502864898e-07	3.150153324428378e-10	0.0003122055704020916	1.929960444636237e-07	1.6211723619158093e-09
0.03125	0.00015428545213032763	2.3517994454954287e-08	1.4754790593033482e-11	0.00015428611807732838	3.7040190763360446e-08	9.728215710619182e-11	0.0001561027852010458	2.4124505557952964e-08	5.066163630986904e-11
0.015625	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12	7.80518868368492e-05	2.9961420554308396e-09	6.579619944209583e-11	7.80513926005229e-05	3.0155631947441205e-09	1.5831761346834075e-12
0.0078125	3.925759139317732e-05	3.834170533830712e-10	1.092413615607632e-12	3.925790728722595e-05	3.6442773990498824e-10	6.649605909105348e-11	3.902569630026145e-05	3.7694539934301506e-10	4.9474254208856485e-14

